An A*-algorithm for the Unordered Tree Edit Distance with Custom Costs

The unordered tree edit distance is a natural metric to compute distances between trees without intrinsic child order, such as representations of chemical molecules. While the unordered tree edit distance is MAX SNP-hard in principle, it is feasible for small cases, e.g. via an A* algorithm. Unfortunately, current heuristics for the A* algorithm assume unit costs for deletions, insertions, and replacements, which limits our ability to inject domain knowledge. In this paper, we present three novel heuristics for the A* algorithm that work with custom cost functions. In experiments on two chemical data sets, we show that custom costs make the A* computation faster and improve the error of a 5-nearest neighbor regressor, predicting chemical properties. We also show that, on these data, polynomial edit distances can achieve similar results as the unordered tree edit distance.

==> time_regression_alkanes.csv <==
x	time_1_unit	time_lo_1_unit	time_hi_1_unit	time_2_unit	time_lo_2_unit	time_hi_2_unit	time_3_unit	time_lo_3_unit	time_hi_3_unit	time_yoshino_unit	time_lo_yoshino_unit	time_hi_yoshino_unit	time_1_custom	time_lo_1_custom	time_hi_1_custom	time_2_custom	time_lo_2_custom	time_hi_2_custom	time_3_custom	time_lo_3_custom	time_hi_3_custom	time_yoshino_custom	time_lo_yoshino_custom	time_hi_yoshino_custom
4	1.14679e-05	6.91414e-05	8.65459e-05	1.01924e-05	3.76701e-05	7.96318e-05	1.48373e-05	3.67165e-05	8.27312e-05	1.51994e-05	4.8399e-05	9.36985e-05	1.27002e-05	7.24792e-05	8.79765e-05	1.35821e-05	3.79086e-05	9.799e-05	1.63236e-05	5.43594e-05	8.55923e-05	1.6745e-05	8.98838e-05	0.000125408
5	1.81841e-05	7.42674e-05	9.38773e-05	1.6748e-05	3.80874e-05	9.68575e-05	2.3686e-05	3.62992e-05	8.80957e-05	2.40161e-05	4.88162e-05	9.36389e-05	1.97916e-05	7.4327e-05	9.75728e-05	2.13815e-05	3.79086e-05	9.17911e-05	2.57631e-05	3.62396e-05	8.82149e-05	2.62745e-05	9.91225e-05	0.000148893
6	2.65017e-05	7.08103e-05	0.000142157	2.513e-05	3.91006e-05	0.000123978	3.47109e-05	3.69549e-05	0.000112236	3.49006e-05	5.3227e-05	0.000116408	2.84384e-05	8.26121e-05	0.000116765	3.09783e-05	3.88026e-05	0.000120222	3.74046e-05	4.14848e-05	0.000112176	3.79658e-05	0.000116289	0.000129282
7	3.64402e-05	7.236e-05	0.000130951	3.54155e-05	3.98159e-05	0.000136912	4.79506e-05	4.46439e-05	0.000121832	4.7872e-05	5.05447e-05	0.000125408	3.86372e-05	8.17776e-05	0.000140428	4.23837e-05	4.02927e-05	0.000129164	5.12664e-05	3.93987e-05	0.000126004	5.18263e-05	5.58495e-05	0.000125647
8	4.80162e-05	7.42674e-05	0.000152409	4.7672e-05	4.12464e-05	0.000150919	6.34385e-05	3.88622e-05	0.000137448	6.29465e-05	5.02467e-05	0.000134468	5.03852e-05	4.9293e-05	0.000151992	5.56069e-05	4.13656e-05	0.000149071	6.73639e-05	4.07696e-05	0.000140965	6.78624e-05	5.53131e-05	0.00013864
9	6.12442e-05	7.53403e-05	0.000161767	6.196e-05	4.2677e-05	0.000168324	8.12035e-05	3.99351e-05	0.000153542	8.01383e-05	5.07832e-05	0.000148058	6.36798e-05	4.39882e-05	0.000163556	7.06563e-05	4.23193e-05	0.000160456	8.57106e-05	4.17232e-05	0.000152349	8.60797e-05	5.6982e-05	0.000147462
10	7.61371e-05	4.52399e-05	0.00017643	7.83342e-05	4.41074e-05	0.000181198	0.000101272	4.12464e-05	0.000166893	9.94599e-05	5.24521e-05	0.000157118	7.85189e-05	4.60148e-05	0.000178636	8.7539e-05	4.50611e-05	0.000169813	0.000106319	4.36306e-05	0.000165761	0.000106483	5.8651e-05	0.000156283
12	0.000110963	0.000149011	0.000251651	0.000117539	0.000155329	0.000290394	0.00014841	0.000177801	0.000448167	0.000144537	0.000143349	0.000372171	0.000112823	0.000142098	0.000234663	0.00012683	0.00016427	0.000290573	0.000154361	0.000178098	0.00044626	0.000153864	0.000158549	0.000402808
14	0.000152576	0.000191689	0.000297308	0.000165646	0.000173688	0.00037533	0.000205018	0.000193536	0.000571668	0.000198256	0.000162602	0.000455261	0.000153285	0.000159204	0.000308335	0.000173525	0.000179291	0.000381529	0.000211565	0.000194371	0.000555336	0.000210037	0.00016582	0.000472664
15	0.000175949	0.000206709	0.000290275	0.000193139	0.000241339	0.000344813	0.000236918	0.000373602	0.000564694	0.000228378	0.000271439	0.000512362	0.000175821	0.000208199	0.000307798	0.000199661	0.000247658	0.00037539	0.000243624	0.000320494	0.000551224	0.000241428	0.000312686	0.000537336
16	0.000201045	0.000188708	0.000362337	0.000222973	0.000193894	0.000466525	0.000271237	0.000213981	0.000657141	0.000260685	0.000165522	0.000536025	0.000199892	0.000180542	0.000404715	0.000227663	0.000199496	0.000455201	0.000277996	0.000215411	0.000659943	0.000275026	0.000178039	0.000552654
18	0.00025643	0.000208974	0.000442922	0.000289801	0.000213385	0.000568151	0.000347194	0.000230789	0.000786125	0.000331883	0.000177323	0.000638962	0.000252636	0.00020206	0.000468373	0.000289277	0.000222385	0.00053674	0.000353709	0.000235021	0.000796377	0.000348855	0.000189543	0.000656903
20	0.000318787	0.00022769	0.000537634	0.000366387	0.000230312	0.000643432	0.000432997	0.000243724	0.000912129	0.000411901	0.000188112	0.000726223	0.000311507	0.000221491	0.000547588	0.000358397	0.000239849	0.000622153	0.000438754	0.000250101	0.00090307	0.000431544	0.000201285	0.00072229
21	0.000352595	0.000291049	0.000544012	0.000408414	0.000332177	0.00064683	0.000479624	0.000429213	0.00091058	0.000455233	0.000359416	0.000842154	0.000343238	0.000273467	0.000495673	0.000395781	0.000326872	0.000587821	0.00048479	0.000593603	0.00104666	0.000476215	0.000432611	0.000914275
24	0.000464604	0.000334322	0.000712872	0.000549756	0.000389218	0.000857771	0.00063454	0.000527978	0.00113415	0.000598581	0.00057137	0.00110817	0.000447602	0.000321865	0.00066185	0.00051926	0.000386775	0.000784218	0.000637013	0.000526965	0.00119108	0.000623566	0.00049746	0.000980259
25	0.000505486	0.000424147	0.000648022	0.000602044	0.000474215	0.000766039	0.000691227	0.000921965	0.00114417	0.000650832	0.000700951	0.000935316	0.000485444	0.000413418	0.00062561	0.000564206	0.000507116	0.000841618	0.000692475	0.000923634	0.000998974	0.000677134	0.000720739	0.000934362
27	0.000592598	0.000391364	0.000799894	0.000714526	0.000435471	0.000986815	0.000812234	0.000560701	0.00160122	0.000762064	0.000461459	0.00121385	0.000565706	0.00036782	0.000740171	0.000659792	0.000436962	0.000913679	0.000810505	0.000588179	0.00154841	0.000790958	0.000525057	0.00118577
28	0.000638837	0.000409305	0.000821829	0.000774766	0.000525236	0.000967027	0.000876573	0.000714422	0.00127828	0.000821054	0.000659228	0.00111473	0.000608124	0.000460506	0.000931501	0.000710437	0.000520646	0.00095725	0.000873083	0.000743806	0.00137055	0.000851217	0.000686646	0.00115526
30	0.000736701	0.000423014	0.000984549	0.000903355	0.000501096	0.00121766	0.00101297	0.000649392	0.00173545	0.000945801	0.000516415	0.00141322	0.000697531	0.000420034	0.000971377	0.000817443	0.000487507	0.00112378	0.00100538	0.000676274	0.00168371	0.000978437	0.000593006	0.00135827
32	0.000841776	0.000516415	0.000973523	0.00104289	0.000684917	0.00131005	0.0011597	0.000822783	0.00182235	0.0010796	0.000752926	0.00148803	0.000793028	0.000457823	0.00107497	0.000932086	0.000622392	0.00119763	0.00114723	0.00084877	0.00178677	0.0011146	0.000831962	0.00177204
35	0.00101297	0.000595033	0.00138444	0.00127309	0.000800967	0.00171864	0.00139934	0.000999986	0.00196486	0.00129732	0.000951886	0.00184614	0.000947684	0.000557243	0.00107807	0.0011184	0.000811279	0.00150907	0.00137796	0.00102568	0.00199073	0.00133564	0.000932038	0.00182474
36	0.00107368	0.000626564	0.00128555	0.00135547	0.000793219	0.00167704	0.00148446	0.000972271	0.00220346	0.00137445	0.000909328	0.00185609	0.00100228	0.000612259	0.00127244	0.00118434	0.000734091	0.00157619	0.00145968	0.00104713	0.00204062	0.00141381	0.000957966	0.00192261
40	0.00133477	0.000685632	0.0016179	0.00171368	0.000916064	0.00210065	0.00185132	0.001158	0.00260126	0.00170584	0.00104195	0.00239766	0.00123583	0.000676215	0.00159323	0.00146733	0.000868976	0.00192201	0.00181064	0.00115103	0.0025841	0.00174892	0.0010665	0.00237447
42	0.00147632	0.000792802	0.00168723	0.00191024	0.00109315	0.00222826	0.00205068	0.00130904	0.00273317	0.00188529	0.00129861	0.00248296	0.00136172	0.00069201	0.00162864	0.00162038	0.00103826	0.00206297	0.00200062	0.00137967	0.00262308	0.00192996	0.00138724	0.00272405
45	0.00170248	0.000832438	0.00236255	0.00222729	0.00112885	0.00309229	0.00236976	0.00146127	0.00344754	0.00217173	0.00136995	0.0031265	0.00156192	0.000795305	0.00192845	0.00186445	0.00111676	0.00259167	0.00230378	0.00142234	0.00316572	0.0022184	0.00129652	0.00304586
48	0.0019453	0.000932157	0.00221735	0.00257134	0.00124646	0.00303686	0.00271304	0.00156074	0.00357592	0.00247895	0.00147009	0.0033465	0.00177576	0.000928938	0.0022853	0.00212593	0.00125658	0.00268364	0.00262881	0.00149244	0.00338727	0.00252713	0.00150693	0.0033961
49	0.00202996	0.00117397	0.00238466	0.00269209	0.00170422	0.00330758	0.00283287	0.00214291	0.00368047	0.00258599	0.00189424	0.00341606	0.00185007	0.00119281	0.00265145	0.00221696	0.00153494	0.00300002	0.00274203	0.00209332	0.00402355	0.00263455	0.00208902	0.00376797
50	0.00211648	0.000971199	0.00302106	0.0028159	0.00140136	0.00414854	0.00295541	0.00172585	0.00476324	0.00269534	0.00158972	0.00445581	0.00192589	0.000975072	0.0027107	0.00230994	0.0012781	0.00321579	0.00285769	0.00169569	0.00427175	0.00274423	0.00151783	0.0043714
54	0.00248122	0.00109691	0.00270676	0.003342	0.00149453	0.00398952	0.00347279	0.00178915	0.0042817	0.003156	0.00167638	0.00393772	0.00224431	0.00104976	0.00234162	0.00270128	0.00143343	0.00330502	0.00334478	0.00181627	0.00404668	0.00320552	0.00174803	0.00391811
56	0.00267482	0.00135338	0.00358802	0.00362376	0.0019499	0.00470441	0.00374787	0.00237697	0.00522077	0.00340029	0.00227779	0.00470102	0.0024126	0.00128722	0.00313318	0.00290863	0.00181007	0.00431192	0.00360302	0.00244832	0.00525469	0.00344973	0.00238824	0.00513304
60	0.00308458	0.00128973	0.00331729	0.0042252	0.00169599	0.00519919	0.00433104	0.00209242	0.00533646	0.00391692	0.00201094	0.00489431	0.0027673	0.00125152	0.00301236	0.00334673	0.00157445	0.00393194	0.00414899	0.0020166	0.00486934	0.00396532	0.00204193	0.00491446
63	0.0034117	0.00162643	0.00436341	0.00470985	0.00245631	0.00637359	0.00479741	0.0026896	0.00669259	0.00432897	0.00246453	0.00606114	0.00304919	0.00142794	0.00380099	0.00369582	0.00210995	0.00504327	0.00458432	0.00263399	0.00634664	0.00437579	0.00266939	0.00605219
64	0.00352453	0.00181324	0.00579673	0.00487786	0.0025332	0.00659084	0.00495842	0.00310397	0.00759745	0.00447102	0.00288236	0.00681072	0.00314617	0.00172633	0.0047335	0.0038161	0.00240952	0.00621587	0.00473436	0.00305348	0.00713307	0.00451715	0.00288964	0.00704026
70	0.00424134	0.00200361	0.00548005	0.00595453	0.00280267	0.00843829	0.00598302	0.00308323	0.00794685	0.0053727	0.0029118	0.00750458	0.00375973	0.00179393	0.00481796	0.0045789	0.00239789	0.00611704	0.00568656	0.00296539	0.00756175	0.00541297	0.00293875	0.00736582
72	0.0044955	0.00241875	0.00762964	0.00633982	0.00341308	0.00984073	0.00634696	0.00400829	0.00954634	0.00569213	0.00364614	0.00906372	0.00397631	0.00225282	0.00661487	0.00484888	0.00320029	0.00759292	0.00602378	0.00393009	0.00937325	0.00572975	0.00374061	0.00896526
80	0.00558868	0.00287843	0.01056	0.00801525	0.00399417	0.0144264	0.00791551	0.00465786	0.0119563	0.00706452	0.00414235	0.0109968	0.00490291	0.0024764	0.00832755	0.00600747	0.00346976	0.00956327	0.00747213	0.00442415	0.0113379	0.00708785	0.00422818	0.0110177
81	0.00573397	0.00296879	0.0108066	0.00823995	0.00441766	0.0163796	0.00812433	0.00484371	0.0130258	0.00724675	0.00436997	0.0120511	0.0050255	0.00256872	0.00913858	0.00616117	0.00373435	0.00999832	0.00766438	0.00465393	0.011972	0.00726786	0.00443673	0.0118976
90	0.00712831	0.00400198	0.0146123	0.0104175	0.00601834	0.0212796	0.0101321	0.00638116	0.0168981	0.00899396	0.00563753	0.0152199	0.00619658	0.00362432	0.0124979	0.00763333	0.00495464	0.0131108	0.00950719	0.00595486	0.0156529	0.00899054	0.0055787	0.0152879
100	0.00886172	0.00529623	0.0202842	0.0131706	0.00812316	0.0279126	0.0126362	0.00821137	0.0224628	0.0111624	0.00717425	0.0196781	0.00764056	0.00457764	0.0165663	0.00945724	0.00605202	0.0179486	0.0117931	0.00777054	0.0206501	0.0111215	0.00713491	0.0196202


==> time_regression_zinc.csv <==
x	time_1_unit	time_lo_1_unit	time_hi_1_unit	time_2_unit	time_lo_2_unit	time_hi_2_unit	time_3_unit	time_lo_3_unit	time_hi_3_unit	time_yoshino_unit	time_lo_yoshino_unit	time_hi_yoshino_unit	time_1_custom	time_lo_1_custom	time_hi_1_custom	time_2_custom	time_lo_2_custom	time_hi_2_custom	time_3_custom	time_lo_3_custom	time_hi_3_custom	time_yoshino_custom	time_lo_yoshino_custom	time_hi_yoshino_custom
90	0.0183984	0.0447674	0.04494	0.0172831	0.0353985	0.0418029	0.0167262	0.0447382	0.0499691	0.02762	0.0657524	0.0777966	0.00731289	0.0117885	0.0190763	0.00144055	0.00011313	0.000114978	0.00798027	0.00309414	0.00452096	0.0229402	0.0661626	0.0698074
99	0.025109	0.0143431	0.0381153	0.0224987	0.0148021	0.0347087	0.0206341	0.0104179	0.0386879	0.0332127	0.0140573	0.0432546	0.00980924	0.00924003	0.0258041	0.00202744	0.00938362	0.01295	0.0096211	0.00282293	0.00956893	0.0292527	0.0155154	0.0447922
100	0.025946	0.000996649	0.00468814	0.0231332	0.00143421	0.00592881	0.0210961	0.00246501	0.00724053	0.0338648	0.0021252	0.00636125	0.0101178	0.00101942	0.00353909	0.00210184	0.00143254	0.004273	0.00981269	0.00243306	0.00417149	0.0300122	0.00201482	0.00625121
108	0.0333518	0.0278168	0.0660377	0.0286233	0.0172027	0.0697813	0.0249939	0.010125	0.059683	0.0393017	0.0186951	0.100974	0.0128256	0.0222525	0.0452156	0.00276978	0.0196952	0.0430884	0.011412	0.00616658	0.0144149	0.0365209	0.0240617	0.07406
110	0.0354094	0.0364155	0.0574451	0.0301142	0.0258963	0.0551178	0.0260249	0.0116169	0.0235212	0.040722	0.0175418	0.0319622	0.0135716	0.00840164	0.0180369	0.00295814	0.000120401	0.00839919	0.0118303	0.00424397	0.0225266	0.0382706	0.0198229	0.0552733
117	0.0433047	0.0311299	0.0660051	0.0357198	0.0156514	0.0708196	0.0298137	0.0157129	0.0517552	0.0458843	0.0316698	0.06661	0.0164131	0.0237987	0.0425606	0.00369053	0.0228536	0.0396547	0.0133524	0.00920254	0.0227881	0.0447918	0.032369	0.0806875
120	0.0470337	0.00920016	0.0884422	0.0383119	0.00994752	0.0846594	0.0315238	0.00861436	0.0409396	0.0481878	0.00894904	0.0871815	0.0177449	0.0087477	0.0242285	0.00404124	0.00624407	0.01745	0.0140324	0.00594127	0.0110059	0.0477794	0.01002	0.0882966
121	0.0483246	0.00752628	0.0771817	0.0392018	0.0088744	0.0662795	0.0321054	0.0122521	0.0623428	0.0489677	0.00779015	0.0620902	0.0182045	0.00714797	0.0258176	0.0041633	0.0019604	0.0129466	0.0142627	0.00346553	0.0335391	0.0488015	0.015636	0.0781302
126	0.0551495	0.0734102	0.154096	0.0438495	0.0314592	0.120742	0.0351009	0.019757	0.0908985	0.0529579	0.0523142	0.156288	0.0206236	0.0478988	0.100895	0.00481384	0.0432323	0.08739	0.015442	0.0118685	0.0413903	0.0541105	0.0631552	0.16353
130	0.0610696	0.0166211	0.113665	0.0478103	0.0179556	0.0997653	0.0376027	0.00901746	0.0418639	0.0562587	0.0124682	0.0805502	0.0227085	0.0114272	0.0288684	0.00538467	0.00904387	0.0228303	0.0164184	0.00779122	0.0184795	0.0586	0.01358	0.0860333
132	0.0641886	0.0406823	0.150181	0.0498734	0.0388948	0.106045	0.038889	0.0253653	0.0803842	0.0579452	0.031102	0.120642	0.0238023	0.016025	0.0383191	0.00568766	0.000128031	0.0085389	0.0169176	0.0111227	0.0430135	0.0609268	0.0384041	0.129884
135	0.0690718	0.0925199	0.229549	0.0530731	0.040445	0.156411	0.0408627	0.0436614	0.156702	0.06052	0.092242	0.258466	0.025509	0.0825533	0.13582	0.00616495	0.0643186	0.112909	0.0176802	0.0229666	0.0589265	0.0645208	0.108038	0.25854
140	0.0777735	0.0236334	0.0738374	0.0586919	0.0261794	0.0654611	0.0442713	0.0143628	0.0345855	0.0649315	0.0215243	0.0544581	0.0285339	0.0127609	0.0491674	0.00702363	0.0138749	0.0523853	0.0189877	0.00819135	0.0238493	0.0707916	0.0235306	0.0659566
143	0.0833439	0.0691896	0.218973	0.0622382	0.0373462	0.141712	0.0463882	0.027139	0.115371	0.0676503	0.0471358	0.157241	0.0304603	0.0216093	0.0505623	0.00757842	0.000139952	0.0284927	0.0197942	0.0116426	0.055934	0.074725	0.0522027	0.178452
144	0.0852606	0.0294569	0.28912	0.0634499	0.0227644	0.231389	0.0471059	0.0182219	0.18455	0.0685686	0.0263996	0.261019	0.0311215	0.0180743	0.078805	0.00777016	0.0111451	0.0340142	0.0200667	0.00872016	0.0338531	0.0760649	0.0226631	0.269818
150	0.0974071	0.0277984	0.0784131	0.0710375	0.0337436	0.0733398	0.0515385	0.0138324	0.033545	0.0742035	0.0264753	0.05113	0.035293	0.0282837	0.0663397	0.00899496	0.0281239	0.0653599	0.0217399	0.0113374	0.0267705	0.0844111	0.0300151	0.0656718
154	0.10614	0.100169	0.369012	0.0764035	0.0514102	0.16875	0.0546149	0.0391866	0.135281	0.0780794	0.0677001	0.213252	0.0382743	0.0234677	0.0794405	0.0098851	0.0122279	0.0496478	0.0228918	0.0162323	0.0680188	0.0902712	0.084927	0.262572
156	0.110704	0.0311993	0.359009	0.0791807	0.0288222	0.200408	0.0561896	0.0201181	0.160097	0.080053	0.0231525	0.235356	0.0398268	0.0205511	0.0565982	0.0103532	0.000143051	0.0258792	0.0234787	0.0114947	0.0385288	0.0932914	0.025664	0.249187
160	0.120237	0.0317731	0.168478	0.0849267	0.0465173	0.146258	0.0594127	0.0175129	0.0559621	0.0840717	0.0358441	0.0799278	0.0430582	0.0710401	0.150161	0.0113371	0.0667534	0.165493	0.0246744	0.0132929	0.0365577	0.099514	0.0333381	0.108814
165	0.132935	0.128911	0.486101	0.0924746	0.0802203	0.2507	0.0635799	0.0586987	0.193445	0.0892287	0.112246	0.311378	0.0473408	0.0421581	0.0906537	0.0126596	0.0233139	0.063617	0.0262098	0.0225064	0.0875864	0.107638	0.139469	0.41656
168	0.140984	0.0548965	0.392909	0.0972021	0.0456961	0.221857	0.0661545	0.0302689	0.157304	0.0923941	0.0394246	0.232012	0.0500436	0.0224165	0.0774438	0.0135045	0.0115226	0.0513793	0.0271529	0.0126427	0.0366161	0.1127	0.0427508	0.290763
169	0.143741	0.033519	0.483683	0.0988115	0.031733	0.262274	0.0670251	0.0218341	0.231802	0.093461	0.0238214	0.316648	0.0509672	0.0208557	0.081533	0.0137949	0.00874352	0.0413189	0.0274709	0.0141506	0.0553923	0.114419	0.0275245	0.37055
170	0.146534	0.0667398	0.137002	0.100438	0.0981968	0.147826	0.0679019	0.0314109	0.0422562	0.0945339	0.0724501	0.0961877	0.0519022	0.0928765	0.192294	0.0140898	0.130037	0.235414	0.0277907	0.0227504	0.0266202	0.116154	0.0831227	0.10913
176	0.164092	0.180695	0.977797	0.110555	0.119702	0.630479	0.0732938	0.0806649	0.412617	0.101095	0.142171	0.620833	0.0577567	0.0744382	0.218941	0.0159558	0.0487605	0.138164	0.0297477	0.0470554	0.172044	0.126897	0.206264	0.795694
180	0.176575	0.0651102	0.52006	0.117648	0.0539384	0.303656	0.0770138	0.0288609	0.244614	0.105588	0.0406077	0.379899	0.061898	0.0456153	0.11415	0.0172948	0.0260396	0.080401	0.0310886	0.017652	0.0587098	0.134383	0.0503704	0.448854
182	0.183057	0.0638665	0.636549	0.121301	0.0523612	0.273873	0.0789115	0.0290257	0.196229	0.107869	0.0345031	0.290245	0.0640418	0.0271586	0.0936813	0.0179938	0.000155449	0.0447139	0.0317699	0.0139924	0.0499378	0.138224	0.04301	0.393199
187	0.199981	0.111144	0.613148	0.130747	0.155807	0.547131	0.0837665	0.117286	0.352411	0.113676	0.163939	0.739501	0.0696197	0.0814412	0.234702	0.0198301	0.100628	0.241225	0.0335048	0.0796857	0.235936	0.148116	0.203794	0.62257
192	0.21796	0.129996	0.874594	0.140651	0.10766	0.637193	0.0887802	0.0649537	0.378248	0.11963	0.0881578	0.577798	0.0755168	0.100434	0.223794	0.021798	0.0732315	0.193755	0.035285	0.0276511	0.0999552	0.158426	0.111511	0.681002
195	0.229269	0.0758479	0.702352	0.146816	0.066229	0.351251	0.0918649	0.0391295	0.297178	0.123272	0.0502718	0.453491	0.0792121	0.0420492	0.136753	0.0230441	0.0117243	0.0771296	0.0363747	0.0180121	0.0726475	0.164816	0.0650284	0.591444
196	0.233128	0.0753	0.547706	0.148909	0.0534515	0.256051	0.0929059	0.0265584	0.160391	0.124498	0.0307133	0.224643	0.0804705	0.0280688	0.102317	0.0234706	0.0188289	0.069864	0.0367416	0.0136919	0.044301	0.166981	0.0381773	0.329474
204	0.265631	0.129829	0.761442	0.166339	0.123417	0.746889	0.101466	0.0657433	0.721202	0.134517	0.0768453	1.02326	0.0910276	0.12686	0.259939	0.0270908	0.121506	0.229892	0.0397415	0.0180213	0.0942315	0.184917	0.110189	1.28724
208	0.283004	0.165522	1.27862	0.175521	0.137327	0.554068	0.1059	0.0569155	0.381004	0.139666	0.0808882	0.574122	0.0966404	0.0789632	0.271537	0.0290442	0.042177	0.1903	0.0412847	0.0228652	0.129765	0.194305	0.112649	0.859853
210	0.29198	0.114278	0.695806	0.180231	0.0836019	0.296549	0.108157	0.0423372	0.186917	0.142276	0.0557196	0.266835	0.0995325	0.0490542	0.156791	0.0300581	0.00852382	0.0913187	0.0420671	0.0194027	0.062697	0.199106	0.0789791	0.390397
221	0.344901	0.110275	1.14461	0.207579	0.139392	0.99544	0.121032	0.0668777	0.510774	0.157047	0.0825793	1.18942	0.11649	0.0667375	0.324312	0.0360966	0.0680163	0.237148	0.0464989	0.0146616	0.124114	0.226795	0.13605	1.08336
224	0.360413	0.200413	1.22017	0.21547	0.133778	0.597001	0.124681	0.061817	0.311061	0.161197	0.0810291	0.39663	0.121432	0.0875286	0.315679	0.0378846	0.0530303	0.187785	0.0477454	0.0272011	0.101869	0.23473	0.11722	0.695606
225	0.365689	0.118734	0.759274	0.218142	0.0894668	0.337186	0.12591	0.0504305	0.230065	0.162592	0.0624576	0.287818	0.12311	0.0665703	0.250077	0.0384946	0.0405886	0.15858	0.0481644	0.0181611	0.104666	0.237412	0.0960534	0.433751
238	0.43924	0.072507	0.79513	0.254824	0.0634804	0.463288	0.142496	0.0324371	0.195729	0.181257	0.0425303	0.303653	0.146373	0.086139	0.342995	0.0470835	0.0557687	0.20679	0.0537756	0.0205812	0.071441	0.273979	0.0570068	0.463906
240	0.451397	0.263433	1.43212	0.260793	0.183602	0.587878	0.145147	0.0971919	0.340953	0.184215	0.112581	0.462943	0.150197	0.122945	0.461624	0.0485177	0.052754	0.310448	0.0546658	0.0314462	0.177939	0.279889	0.182447	0.735789
255	0.550124	0.161383	1.15312	0.308425	0.137255	0.692774	0.165887	0.0568085	0.346875	0.20714	0.0522877	0.41343	0.181046	0.118948	0.413572	0.0602985	0.0747247	0.319731	0.06157	0.0350673	0.146564	0.32669	0.0804221	0.627815
256	0.557194	0.302409	1.49962	0.311783	0.274295	0.898777	0.167323	0.123357	0.481545	0.208714	0.134912	0.604461	0.183243	0.0985207	0.362867	0.0611507	0.0617427	0.305026	0.0620446	0.0218203	0.162467	0.329967	0.203346	0.996857
272	0.67906	0.258494	0.94474	0.368728	0.206415	0.733926	0.191232	0.0625708	0.17384	0.234687	0.0896575	0.360889	0.22088	0.0658009	0.242338	0.0759989	0.0484835	0.210254	0.0698809	0.0210174	0.0815966	0.385141	0.164362	0.671121

